CaloPointFlow II Generating Calorimeter Showers as Point Clouds

The simulation of calorimeter showers presents a significant computational challenge, impacting the efficiency and accuracy of particle physics experiments. While generative ML models have been effective in enhancing and accelerating the conventional physics simulation processes, their application has predominantly been constrained to fixed detector readout geometries. With CaloPointFlow we have presented one of the first models that can generate a calorimeter shower as a point cloud. This study describes CaloPointFlow II, which exhibits several significant improvements compared to its predecessor. This includes a novel dequantization technique, referred to as CDF-Dequantization, and a normalizing flow architecture, referred to as DeepSet- Flow. The new model was evaluated with the fast Calorimeter Simulation Challenge (CaloChallenge) Dataset II and III.

==> visualizations/cdf_dequantization.tikz <==
\definecolor{color1}{HTML}{8ecae6}
\definecolor{color2}{HTML}{219ebc}
\definecolor{color3}{HTML}{023047}
\definecolor{color4}{HTML}{ffb703}
\definecolor{color5}{HTML}{fb8500}


\begin{tikzpicture}
    \begin{scope}[shift={(0,0)}, scale=5]

        \node at (0.1, 3*0.2) {\color{color1} \large \textbullet};
        \draw[-, line width=0.75mm, color=color1] (0.1, 0) -- (0.1, 3*0.2);
        \node at (0.1, 3*0.2 + 0.08) {\tiny 0.2};
        \node at (0.1, -0.05){1};

        \node at (0.55/2, 3*0.15) {\color{color2} \large \textbullet};
        \draw[-, line width=0.75mm, color=color2] (0.55/2, 0) -- (0.55/2, 3*0.15);
        \node at (0.55/2, 3*0.15 + 0.08) {\tiny 0.15};
        \node at (0.55/2, -0.05){2};


        \node at (0.5, 3*0.3) {\color{color3} \large \textbullet};
        \draw[-, line width=0.75mm, color=color3] (0.5, 0) -- (0.5, 3*0.3);
        \node at (0.5, 3*0.3+0.08) {\tiny 0.3};
        \node at (0.5, -0.05){3};

        \node at (1.4/2, 3*0.1) {\color{color4} \large \textbullet};
        \draw[-, line width=0.75mm, color=color4] (1.4/2, 0) -- (1.4/2, 3*0.1);
        \node at (1.4/2, 3*0.1+0.08) {\tiny 0.1};
        \node at (1.4/2, -0.05){4};

        \node at (1.75/2, 3*0.25) {\color{color5} \large \textbullet};
        \draw[-, line width=0.75mm, color=color5] (1.75/2, 0) -- (1.75/2, 3*0.25);
        \node at (1.75/2, 3*0.25 + 0.08) {\tiny 0.25};
        \node at (1.75/2, -0.05) {5};

        \node at (0.5,-1/5) {\Large $X$};

    \end{scope}

    \begin{scope}[shift={(9,0)}, scale=5]
        \draw[fill=color1]  (0,0) -- (0,1) -- (0.2,1) -- (0.2,0) -- (0,0);
        \draw[fill=color2]  (0.2,0) -- (0.2,1) -- (0.35,1) -- (0.35,0) -- (0.2,0);
        \draw[fill=color3]  (0.35,0) -- (0.35,1) -- (0.65,1) -- (0.65,0) -- (0.35,0);
        \draw[fill=color4]  (0.65,0) -- (0.65,1) -- (0.75,1) -- (0.75,0) -- (0.65,0);
        \draw[fill=color5]  (0.75,0) -- (0.75,1) -- (1,1) -- (1,0) -- (0.75,0);
        \draw[-] (0,0) -- (1, 0);
        \draw[-] (0,0) -- (0,1);
        \draw[-] (0,1) -- (1,1);
        \draw[-] (1,1) -- (1,0);
        \node at (0, 1.05) {\tiny 0};
        \node at (0.2, 1.05) {\tiny 0.20};
        \node at (0.35, 1.05) {\tiny 0.35};
        \node at (0.65-0.025, 1.05) {\tiny 0.65};
        \node at (0.75+0.025, 1.05) {\tiny 0.75};
        \node at (1, 1.05) {\tiny 1};

        \node at (0.1, -0.05) {1};
        \node at (0.55/2, -0.05) {2};
        \node at (0.5, -0.05) {3};
        \node at (1.4/2, -0.05) {4};
        \node at (1.75/2, -0.05) {5};

        \node at (0.5,-1/5) {\Large $U(0,1)$};

    \end{scope}

    \begin{scope}[shift={(20,0)}, scale=1.2]
    \path [draw=black, fill=color1, domain=-3:-0.842, variable=\x]
      (-3, 0)
      -- plot ({\x}, {10/(sqrt(2*pi))*exp(-((\x)^2)/(2))})
      -- (-0.842, 0)
      -- cycle;

    \node at (-3.842/2, -0.25) {1};

    \path [draw=black, fill=color2, domain=-0.842:-0.385, variable=\x]
      (-0.842, 0)
      -- plot ({\x}, {10/(sqrt(2*pi))*exp(-((\x)^2)/(2))})
      -- (-0.385, 0)
      -- cycle;

    \node at (-1.227/2, -0.25) {2};

    \path [draw=black, fill=color3, domain=-0.385:0.385, variable=\x]
      (-0.385, 0)
      -- plot ({\x}, {10/(sqrt(2*pi))*exp(-((\x)^2)/(2))})
      -- (0.385, 0)
      -- cycle;
        
    \node at (0, -0.25) {3};

    \path [draw=black, fill=color4, domain=0.385:0.674, variable=\x]
      (0.385, 0)
      -- plot ({\x}, {10/(sqrt(2*pi))*exp(-((\x)^2)/(2))})
      -- (0.674, 0)
      -- cycle;

    \node at (1.059/2, -0.25) {4};

    \path [draw=black, fill=color5, domain=0.674:3, variable=\x]
      (0.674, 0)
      -- plot ({\x}, {10/(sqrt(2*pi))*exp(-((\x)^2)/(2))})
      -- (3, 0)
      -- cycle;

    \node at (3.674/2, -0.25) {5};

    \draw[scale=1,domain=-3:3,smooth,variable=\x,black] plot ({\x},{10/(sqrt(2*pi))*exp(-((\x)^2)/(2))});
        \node at (0,-1) {\Large $\mathcal{N}(0,1)$};
      
    \end{scope}

    \draw[->] (5,2.6) -- (8.5,2.6) node[midway,above] {stoch. $\Phi_X$};
    \draw[<-] (5,2.4) -- (8.5,2.4) node[midway,below] {$\Phi^{-1}_X$};

    \draw[->] (14.5,2.6) -- (17.5,2.6) node[midway,above]{$F_{\mathcal{N}}^{-1}$};
    \draw[<-] (14.5,2.4) -- (17.5,2.4) node[midway,below] {$F_{\mathcal{N}}$};

    
\end{tikzpicture}

==> visualizations/model_generating.tikz <==
\begin{tikzpicture}[scale=1]
    % Draw the boxes and connect them with a curved line to the circle
    %\node[draw, minimum size=1cm] (encoder) at (1,3) {Encoder};
    \node[draw, minimum size=1cm] (pointflow) at (4,0.5) {PointFlow};
    \node[draw, minimum size=1cm] (latentflow) at (1.75,3) {LatentFlow};
    \node[draw, minimum size=1cm] (condflow) at (1,0.5) {CondFlow};
    \node at (7,-0.8) {$x_i \in X$};
    \node at (4, 3) (z) {\Large $z$};
    %\draw[->] (encoder) -- (z);
    \draw[->] (z) -- (pointflow);
    \draw[<-] (z) -- (latentflow);
    \draw[->](condflow) -- (pointflow);
    \draw[->](condflow) -- (latentflow);


    % Define points
    \def\points{
 (6.686,    -0.0884511),
 (6.89038,   1.05171),
 (7.00063,   0.331484),
 (7.36979,   1.19036),
 (7.56741,   0.413371),
 (7.27671,   0.965463),
 (6.50833,   0.644474),
 (7.57387,   0.69988),
 (6.79641,   0.253965)
    %(6.5,0), (6.7,1), (7,0.5), (7.3,1.2), (7.6,0.3), (7.2,0.9), (6.5,0.6), (7.5,0.8), (6.8,0.2)
    }
    
    % Draw points
    \foreach \point in \points {
        \fill \point circle (2pt);
        % Draw curved lines
        \draw[very thin, opacity=0.5] \point to [out=180,in=0] (pointflow);
        %\draw[very thin, opacity=0.5] \point to [out=90,in=-90] (encoder);
    }
    
    % Draw dashed circle
    \draw[dashed] (7,0.5) circle (1cm);

\end{tikzpicture}

==> visualizations/model_training.tikz <==
\begin{tikzpicture}[scale=1]
    % Draw the boxes and connect them with a curved line to the circle
    \node[draw, minimum size=1cm] (encoder) at (1,3) {Encoder};
    \node[draw, minimum size=1cm] (pointflow) at (4,0.5) {PointFlow};
    \node[draw, minimum size=1cm] (latentflow) at (6.25,3) {LatentFlow};
    %\node[draw, minimum size=1cm] (condflow) at (7,0.5) {CondFlow};
    \node at (1,-0.8) {$x_i \in X$};
    \node at (4, 3) (z) {\Large $z$};
    \draw[->] (encoder) -- (z);
    \draw[->] (z) -- (pointflow);
    \draw[->] (z) -- (latentflow);
    %\draw[->](condflow) -- (pointflow);
    %\draw[->](condflow) -- (latentflow);


    % Define points
    \def\points{(0.5,0), (0.7,1), (1,0.5), (1.3,1.2), (1.6,0.3), (1.2,0.9), (0.5,0.6), (1.5,0.8), (0.8,0.2), (1.1,0.7)}
    
    % Draw points
    \foreach \point in \points {
        \fill \point circle (2pt);
        % Draw curved lines
        \draw[very thin, opacity=0.5] \point to [out=0,in=180] (pointflow);
        \draw[very thin, opacity=0.5] \point to [out=90,in=-90] (encoder);
    }
    
    % Draw dashed circle
    \draw[dashed] (1,0.5) circle (1cm);

\end{tikzpicture}
